A modified Riemannian Levenberg-Marquardt Algorithm for robust or constraint optimization on manifolds

We extend the Levenberg-Marquardt method on Riemannian manifolds to a robust variant that allows to tackle problems from applications where outliers are to be expected. We formally state the framework for a block-wise variant of the Robust Riemannian Levenberg-Marquardt algorithm and discuss how known convergence results can be applied here as well. We further discuss several alternatives for phrasing the sub problem that has to be solved. Finally we illustrate how the accompanying open source implementation in Manopt$.$jl can be used to efficiently solve problems such as geodesic regression, Procrustes analysis, subspace Procrustes analysis and bundle adjustment robustly and compare the Levenberg-Marquardt solver to other solvers for nonsmooth Riemannian optimization.

==> data/SOd.csv <==
d,dim,n,t1,t2,f1,f2,iter1,iter2
3,3,6,0.001459201,0.0024716998000000002,0.37713883706171186,0.3771388369269615,51,435
4,6,10,0.004357381933333334,0.05153139573333334,0.3923010060161311,0.3956317515666102,48,703
5,10,15,0.00700975,0.11781494244444446,0.3923010146382591,0.39495025268286604,52,2418
6,15,21,0.008183197133333334,0.2472791205,0.3923010227903937,0.41120086902513997,45,2968
7,21,28,0.013901028666666667,0.740780694,0.39230101816669505,0.4348633872957312,41,11444
8,28,36,0.0197503878,2.304442245,0.3923010850776238,0.409068881036972,41,10283
9,36,45,0.0360333814,3.776112550666667,0.39230114803413557,0.46807438865152723,44,20000
10,45,55,0.054094619600000005,5.517070619666668,0.3923011571587474,0.4422545148384776,44,20000
11,55,66,0.06257695713333333,8.043777667333334,0.39230118794847346,0.5434760135323656,42,20000
12,66,78,0.09625601950000001,11.544323092,0.392301229118601,0.5891528414755186,48,20000
13,78,91,0.132073896,16.613310116333334,0.39230128910910494,0.6122857784334604,45,20000
14,91,105,0.202614972,24.436409736666665,0.39230109665081897,0.5730979392250705,61,20000
15,105,120,0.3216756451666667,32.346253626333336,0.39230125613979294,0.6115263086133073,43,20000


==> data/Stdk.csv <==
d,k,dim,n,t1,t2,f1,f2,iter1,iter2
3,2,3,6,0.004454461866666667,0.02935504766666667,0.8070988170614212,0.8070988152772861,95,321
4,2,5,10,0.0080253912,0.014390525400000001,1.8829259900448303,1.8829259891383898,130,424
5,3,9,15,0.006829975266666667,0.14901389044444446,2.2680849885000427,2.268084988005728,60,2099
6,4,14,21,0.013956667866666666,0.5693177500000001,2.7867990352065717,2.78679903517749,76,3875
7,4,18,28,0.020702824800000002,1.1470836063333334,4.399611119429622,4.399611118603532,84,4945
8,5,25,36,0.027813304866666673,2.703001425,4.771042946502944,4.771042945099333,74,6625
9,6,33,45,0.0555369286,10.508939609,5.03299689537209,5.032996894536624,103,12242
10,6,39,55,0.05702755260000001,15.566231448666668,7.258253055746887,7.258253054796544,74,18880
11,7,49,66,0.184620546,32.200877221666666,7.522862735092631,7.623649395745478,195,20000
12,8,60,78,0.137727091,54.340869046,8.049617633760437,8.133240481290063,103,20000
13,8,68,91,0.14512188422222222,66.47172257366667,11.089343099054213,11.217932842319172,77,20000
14,9,81,105,0.25604219650000004,112.06105831666667,10.857267459466977,11.130065788193317,100,20000
15,10,95,120,0.6554298443333334,181.37415987433334,11.859444802094472,11.913848282434367,228,20000


==> data/julia_opt_history_subsampled.csv <==
iteration,objective
1,9.615065184884373e6
2,9.044484648099039e6
3,7.383408367304062e6
4,7.383408367304062e6
5,6.603132480518005e6
6,6.603132480518005e6
7,6.186962580158022e6
8,6.186962580158022e6
9,5.949699660058502e6
10,5.194995649702106e6
11,5.194995649702106e6
12,4.820975432394713e6
13,4.820975432394713e6
14,4.619832787128511e6
15,4.144961812907474e6
16,4.144961812907474e6
17,3.948148153041283e6
18,3.948148153041283e6
19,3.855256584623229e6
20,3.6973797624598956e6
21,3.6973797624598956e6
22,3.6301522681615064e6
23,3.6301522681615064e6
24,3.5957935854493766e6
25,3.514074190361239e6
26,3.514074190361239e6
27,3.464463368997561e6
28,3.464463368997561e6
29,3.431837062557307e6
30,3.431837062557307e6
31,3.4101970045777718e6
32,3.4101970045777718e6
33,3.3959603452462777e6
34,3.3257738671296956e6
35,3.3257738671296956e6
36,3.2675015370127494e6
37,3.2675015370127494e6
38,3.219859379092515e6
39,3.219859379092515e6
40,3.1822625753665385e6
41,3.1822625753665385e6
42,3.153876094876644e6
43,2.992456714425621e6
44,2.992456714425621e6
45,2.8006035633854493e6
46,2.8006035633854493e6
47,2.6031703260647496e6
48,2.6031703260647496e6
49,2.4402229818830527e6
50,2.4402229818830527e6
51,2.311639299307719e6
52,2.311639299307719e6
53,2.2087868479055553e6
54,1.8767634323893208e6
55,1.8767634323893208e6
56,1.6348734564853294e6
57,1.6348734564853294e6
58,1.4669585409747073e6
59,1.4669585409747073e6
60,1.3550955273363567e6
61,1.3550955273363567e6
62,1.28016862151097e6
63,1.0676262805030409e6
64,1.0676262805030409e6
65,916131.9456650285
66,916131.9456650285
67,916131.9456650285
68,882041.1334131898
69,800739.0703022945
70,650969.4806516562
71,650969.4806516562
72,589912.4051098556
73,589912.4051098556
74,554795.8371321545
75,495733.13824484724
76,495733.13824484724
77,430119.2816128184
78,430119.2816128184
79,370450.0751391006
80,370450.0751391006
81,223440.58364461927
82,223440.58364461927
83,144072.03398169068
84,144072.03398169068
85,101593.47805970378
86,101593.47805970378
87,89481.85743052536
88,89481.85743052536
89,85027.67962764826
90,85027.67962764826
91,84286.0095763146
92,84286.0095763146
93,84286.0095763146
94,78407.40231530149
95,78407.40231530149
96,76250.0445948095
97,76250.0445948095
98,73935.27957290271
99,73935.27957290271
100,71454.41420446032
110,67668.29282758561
120,64641.37417815756
130,62764.918372406704
140,61920.38830369709
150,61326.96500712234
160,61105.38081320709
170,60902.07479246983
180,60842.1230188363
190,60780.46075925961
200,60768.190184331776
210,60760.28452528534
220,60756.25816612642
230,60752.05346624009
240,60747.74021183681
250,60744.52678144226
260,60740.06074903895
270,60736.252564972405
280,60733.617464148534
290,60729.045925449194
300,60726.18563297581
310,60723.737815348155
320,60720.79324078239
330,60717.60558164085
340,60714.61717615109
350,60711.522249598675
360,60709.04642805714
370,60705.6566735897
380,60703.245601259514
390,60700.95181175753
400,60697.79979785313
410,60694.89187362753
420,60692.448736392
430,60689.70367404828
440,60687.251524189465
450,60684.327400680784
460,60681.572271545476
470,60679.25232359102
480,60676.07198873685
490,60673.78807762734
500,60671.62148604391
510,60668.64413907147
520,60665.970181243785
530,60663.662792865114
540,60661.06516573458
550,60658.727881436214
560,60656.032967899984
570,60653.40935940562
580,60651.21249588924
590,60648.23046508077
600,60646.04847643095
610,60643.986315032445
620,60641.13200640698
630,60638.60938541358
640,60636.389128658484
650,60633.888463685136
660,60631.206517402396
670,60628.83445247906
680,60626.14039292619
690,60624.02991988851
700,60621.17143055268
710,60618.633164143845
720,60616.54028160272
730,60614.006768710635
740,60611.46056556209
750,60608.850912785296
760,60606.30621239848
770,60603.84003655976
780,60601.50958061103
790,60598.38023014702
800,60596.055847867014
810,60592.99005870737
820,60590.79029945702
830,60588.60277145214
840,60585.2693685887
850,60583.05293924612
860,60580.80235653895
870,60578.16015025204
880,60575.13841039977
890,60572.86792478765
900,60570.12524439108
910,60567.647750601354
920,60564.74230233138
930,60561.93825464593
940,60559.60300899862
950,60556.4069951397
960,60554.041823880245
970,60551.83121875831
980,60548.73370547127
990,60546.0083823103
1000,60543.58035378422
1010,60540.88221216056
1020,60537.92428142479
1030,60535.331222609086
1040,60532.36610676688
1050,60529.823782644344
1060,60526.24123218105
1070,60523.76494274631
1080,60521.30876199743
1090,60517.50094996925
1100,60515.00118809672
1110,60512.45217467262
1120,60509.497974222366
1130,60506.00075520157
1140,60503.42994430978
1150,60500.332646915136
1160,60497.51301856384
1170,60494.15903306244
1180,60490.96962582227
1190,60488.3305879662
1200,60484.70693684291
1210,60481.31613348388
1220,60478.70118537793
1230,60475.5769552422
1240,60472.26409520057
1250,60468.750923496336
1260,60466.28450419856
1270,60464.49890244457
1280,60462.68679873579
1290,60460.69247063364
1300,60459.10506222741
1310,60457.1474941065
1320,60455.35800470321
1330,60453.80338390257
1340,60451.92228286294
1350,60450.03211708205
1360,60448.459925955736
1370,60446.54330569647
1380,60444.98053241256
1390,60443.267200094175
1400,60441.27853455567
1410,60439.70154883615
1420,60437.75860771524
1430,60435.99021563252
1440,60434.44431755615
1450,60432.57514065568
1460,60430.70312668563
1470,60429.1466187655
1480,60427.23817959571
1490,60425.68469369063
1500,60423.97496111363
1510,60422.007997238026
1520,60420.43641669729
1530,60418.501059058035
1540,60416.745580487186
1550,60415.20312740827
1560,60413.33982953857
1570,60411.470635087564
1580,60409.93053391125
1590,60408.02716179737
1600,60406.479247637515
1610,60404.76269037962
1620,60402.81910925432
1630,60401.24021449949
1640,60399.317834368856
1650,60397.572404594684
1660,60395.94635316356
1670,60394.01421114968
1680,60392.148977815
1690,60390.620247999956
1700,60388.7178881313
1710,60387.0041401703
1720,60385.281027919045
1730,60383.368880234666
1740,60381.7926255239
1750,60379.87231065558
1760,60378.134254409786
1770,60376.51520424355
1780,60374.57504595391
1790,60372.72423004908
1800,60371.20068668601
1810,60369.19653363905
1820,60367.45240990159
1830,60365.70362641331
1840,60363.802998277926
1850,60362.227657668154
1860,60360.48483523809
1870,60358.433137488246
1880,60356.80154172446
1890,60354.86309256031
1900,60353.018120163026
1910,60351.49849115402
1920,60349.499589836196
1930,60347.73449542492
1940,60346.01290892364
1950,60344.11709224946
1960,60342.43408698168
1970,60340.66036675986
1980,60338.59206015034
1990,60336.96484935597
2000,60335.02437294981
2010,60333.186779293384
2020,60331.51959176241
2030,60329.520608384606
2040,60327.72638326735
2050,60326.022851939
2060,60323.97814064528
2070,60322.30072432541
2080,60320.49299804533
2090,60318.455128228954
2100,60316.8328294542
2110,60314.77518731351
2120,60312.87538396147
2130,60311.22997291357
2140,60309.23450834455
2150,60307.223554508244
2160,60305.54944545261
2170,60303.516917612
2180,60301.85421504995
2190,60300.02772312902
2200,60297.90779718208
2210,60296.234535583404
2220,60294.16539245147
2230,60292.278807376635
2240,60290.51354793429
2250,60288.45576363451
2260,60286.43882644109
2270,60284.79084008495
2280,60282.76166506358
2290,60280.89946743237
2300,60279.0544341313
2310,60276.9863501394
2320,60275.30566677676
2330,60273.421071166034
2340,60271.21121310426
2350,60269.421116433354
2360,60267.357773215575
2370,60265.358159718395
2380,60263.716526159675
2390,60261.54884470835
2400,60259.66578532249
2410,60257.79160449146
2420,60255.74212228358
2430,60253.91095191107
2440,60252.01019889977
2450,60249.764085080446
2460,60248.000348375426
2470,60245.93787325453
2480,60243.91588254395
2490,60242.14307384551
2500,60239.96788406719
2510,60238.05202798195
2520,60236.2170468232
2530,60234.18102122996
2540,60232.36465464159
2550,60230.45141242127
2560,60228.247646688185
2570,60226.49803561277
2580,60224.28544371173
2590,60222.218121499856
2600,60220.45958859784
2610,60218.31735006725
2620,60216.38704061527
2630,60214.55277090713
2640,60212.365499681495
2650,60210.56148034734
2660,60208.612433151386
2670,60206.28765760777
2680,60204.499028165155
2690,60202.27714539989
2700,60200.22664821061
2710,60198.47201854695
2720,60196.33494476999
2730,60194.14592140847
2740,60192.35205534476
2750,60190.1815250402
2760,60188.15843280617
2770,60186.17702899149
2780,60183.924874243356
2790,60182.13072307705
2800,60179.93010124952
2810,60177.895536407865
2820,60175.983197036396
2830,60173.79296113839
2840,60171.61576848712
2850,60169.84322800769
2860,60167.49391316128
2870,60165.472311597485
2880,60163.4455592472
2890,60161.228455977536
2900,60159.438772548194
2910,60157.370097595616
2920,60155.02802932606
2930,60153.09103215066
2940,60150.8968708779
2950,60148.67844020758
2960,60146.7731246644
2970,60144.41826977904
2980,60142.35757075643
2990,60140.36868129858
3000,60138.1638031724
3010,60136.18460794677
3020,60134.119286087385
3030,60131.727155285516
3040,60129.82384881266
3050,60127.425419953004
3060,60125.15078529646
3070,60123.28153238302
3080,60120.9338761916
3090,60118.85255827164
3100,60116.828431258546
3110,60114.463233113675
3120,60112.49965171811
3130,60110.39399399407
3140,60107.82761785051
3150,60105.89965377859
3160,60103.49753752043
3170,60101.25356083979
3180,60099.36481269308
3190,60097.058779456165
3200,60094.66999573944
3210,60092.70658044292
3220,60090.371178057656
3230,60088.152171369984
3240,60086.01120861678
3250,60083.544998009456
3260,60081.634331602014
3270,60079.24642725447
3280,60077.02239754257
3290,60074.92530532438
3300,60072.57728577055
3310,60070.1976552659
3320,60068.2701632541
3330,60065.7043123232
3340,60063.510817949194
3350,60061.31520745233
3360,60058.891797085686
3370,60056.96975502395
3380,60054.70022397772
3390,60052.164747984905
3400,60050.042829463826
3410,60047.69429574936
3420,60045.24171898169
3430,60043.17688153775
3440,60040.609942945244
3450,60038.379044746755
3460,60036.214431778426
3470,60033.81590108981
3480,60031.651820111816
3490,60029.41236990987
3500,60026.815975694946
3510,60024.74783250883
3520,60022.15440004633
3530,60019.66214449967
3540,60017.65473176154
3550,60015.11356300917
3560,60012.87593984382
3570,60010.66114336013
3580,60008.10953364159
3590,60005.983379897676
3600,60003.71665287
3610,60000.90386703276
3620,59998.830003547584
3630,59996.2387123293
3640,59993.78505002078
3650,59991.751686997166
3660,59989.263614306285
3670,59986.65229863697
3680,59984.507986436016
3690,59981.98974550576
3700,59979.550647364194
3710,59977.23481517272
3720,59974.53567790532
3730,59972.48008489446
3740,59969.902798385396
3750,59967.469533562085
3760,59965.16768375063
3770,59962.64634083396
3780,59960.04984306332
3790,59957.95091386059
3800,59955.14547826543
3810,59952.7605522899
3820,59950.38064927866
3830,59947.73503044414
3840,59945.670818672756
3850,59943.18003342485
3860,59940.442055880216
3870,59938.11808481465
3880,59935.618761075406
3890,59932.90440380535
3900,59930.667000845584
3910,59927.87162540836
3920,59925.45485341238
3930,59923.10793523373
3940,59920.507222722765
3950,59918.151484841525
3960,59915.72999441174
3970,59912.96427457414
3980,59910.673916193926
3990,59907.87060109362
4000,59905.14242588987
4010,59902.984875561364
4020,59900.234321618285
4030,59897.83054872091
4040,59895.41660545174
4050,59892.663069032795
4060,59890.365781670895
4070,59887.933589761575
4080,59884.858723644335
4090,59882.63280364146
4100,59879.84795160017
4110,59877.18406379637
4120,59875.003092728504
4130,59872.33908880891
4140,59869.52506600323
4150,59867.2207946722
4160,59864.56157451407
4170,59862.308836001845
4180,59859.89801400382
4190,59856.922817166735
4200,59854.738683023854
4210,59852.006475569106
4220,59849.40984266209
4230,59846.9398617572
4240,59844.27718395531
4250,59841.517565203874
4260,59839.276257248195
4270,59836.622802177495
4280,59834.02022947523
4290,59831.59361698118
4300,59828.7598577708
4310,59826.60768309695
4320,59823.9336407407
4330,59821.02699607177
4340,59818.53400107138
4350,59815.90241744841
4360,59813.1576177355
4370,59810.959831528526
4380,59807.99388638582
4390,59805.48159866607
4400,59802.97655430203
4410,59800.19588464723
4420,59798.034270325516
4430,59795.39394946471
4440,59792.54145063078
4450,59790.079007539694
4460,59787.46655973327
4470,59784.611213447606
4480,59782.25698776548
4490,59779.30356396302
4500,59776.76582376102
4510,59774.294930841505
4520,59771.55628329113
4530,59769.06903401221
4540,59766.52125004653
4550,59763.60723025851
4560,59761.17005715948
4570,59758.55744658452
4580,59755.75480585066
4590,59753.42225174212
4600,59750.497505249485
4610,59747.963509349815
4620,59745.38962375158
4630,59742.455916743034
4640,59740.01264204772
4650,59737.44196333728
4660,59734.52200891641
4670,59732.1681563707
4680,59729.236714035214
4690,59726.38219448049
4700,59724.12482021938
4710,59721.228642429676
4720,59718.207124097535
4730,59715.72821409217
4740,59712.8796159968
4750,59710.461439890125
4760,59707.89174618218
4770,59704.65738246884
4780,59702.319526786036
4790,59699.39114012683
4800,59696.58892080521
4810,59694.291953864
4820,59691.48570643904
4830,59688.489868838304
4840,59686.067537339535
4850,59683.250683010905
4860,59680.41098460085
4870,59677.80573336561
4880,59674.73447117466
4890,59672.436336947874
4900,59669.54337206634
4910,59666.784124755104
4920,59664.14157288868
4930,59661.325104127965
4940,59658.37525363047
4950,59656.01742915186
4960,59653.21343490512
4970,59650.44095871219
4980,59647.89370888654
4990,59644.91508708966
5000,59642.6306965771
5010,59639.81786470138
5020,59636.794485401304
5030,59634.15549081015
5040,59631.40361825415
5050,59628.51846059419
5060,59626.2176687091
5070,59623.08774526436
5080,59620.44351356993
5090,59617.812425589065
5100,59614.89891079126
5110,59612.249710543394
5120,59609.560626267106
5130,59606.472802196266
5140,59603.86955761297
5150,59601.124677047665
5160,59598.147096724635
5170,59595.67618093709
5180,59592.56538407847
5190,59589.89520810946
5200,59587.317667425275
5210,59584.44506740591
5220,59581.834676559396
5230,59579.160173568605
5240,59576.06306847318
5250,59573.56788639568
5260,59570.47468749942
5270,59567.44571961597
5280,59565.06707859269
5290,59561.99460188254
5300,59559.33359421159
5310,59556.66012883615
5320,59553.57696135491
5330,59551.019469804225
5340,59548.31838840337
5350,59545.28039664962
5360,59542.814448693316
5370,59539.75435560883
5380,59536.76916500926
5390,59534.337963635844
5400,59531.37331995587
5410,59528.18610865757
5420,59525.618195654446
5430,59522.63210526862
5440,59520.10236467195
5450,59517.40707086245
5460,59514.022485935035
5470,59511.58200959781
5480,59508.52332283873
5490,59505.58926507558
5500,59503.182195832494
5510,59500.24685483518
5520,59497.08540420082
5530,59494.56564503231
5540,59491.57563974297
5550,59488.59779878684
5560,59485.87265859995
5570,59482.65309347767
5580,59480.250701856414
5590,59477.22408151011
5600,59474.334355886785
5610,59471.548434346936
5620,59468.60787454378
5630,59465.50542909789
5640,59463.04381426898
5650,59460.09044145318
5660,59457.14293400441
5670,59454.46219339709
5680,59451.312084998164
5690,59448.906269885854
5700,59445.90265361061
5710,59442.726843329125
5720,59439.908431974654
5730,59437.01135389787
5740,59433.9451896947
5750,59431.51587410892
5760,59428.18114944433
5770,59425.379239632195
5780,59422.5888737236
5790,59419.494533442245
5800,59417.11122272723
5810,59414.128779676495
5820,59411.006946740374
5830,59408.225887306675
5840,59405.3354805702
5850,59402.167378613296
5860,59399.54585320103
5870,59396.23437217579
5880,59393.41522922438
5890,59390.67243214866
5900,59387.62612982054
5910,59384.8507022237
5920,59382.02816090078
5930,59378.81899416936
5940,59376.07996587124
5950,59373.21907928359
5960,59370.10441780287
5970,59367.51730310212
5980,59364.25186471092
5990,59361.45660456819
6000,59358.768236485055
6010,59355.771054289
6020,59353.04717726172
6030,59350.263090589535
6040,59347.03924507104
6050,59344.43664751975
6060,59341.61541962275
6070,59338.57362914642
6080,59336.033470130315
6090,59332.832638210944
6100,59330.08431045415
6110,59327.31332160598
6120,59324.103219179044
6130,59321.45299970943
6140,59318.66927876917
6150,59315.51376946458
6160,59312.957273318854
6170,59309.79441515639
6180,59306.712837962485
6190,59304.27756378754
6200,59301.123174823675
6210,59298.39936539023
6220,59295.68373350187
6230,59292.51384515598
6240,59289.89776847009
6250,59287.139343025796
6260,59284.03097770196
6270,59281.50993255773
6280,59278.395258409735
6290,59275.383174788134
6300,59272.90424881063
6310,59269.89399275784
6320,59267.224806472215
6330,59264.58153649225
6340,59261.47883748809
6350,59258.92395367498
6360,59256.226749817746
6370,59253.18929351477
6380,59250.72246870389
6390,59247.66605023105
6400,59244.72008056264
6410,59242.277914696446
6420,59239.310624806756
6430,59236.67017678081
6440,59234.07760677402
6450,59231.01445517829
6460,59228.491887447475
6470,59225.81740434745
6480,59222.44912711662
6490,59220.01311847413
6500,59216.95941093985
6510,59214.072450607324
6520,59211.65651716119
6530,59208.72200080372
6540,59205.60347295127
6550,59203.1203314045
6560,59200.12799060323
6570,59197.675239488184
6580,59195.0316747136
6590,59191.73601227613
6600,59189.33415812475
6610,59186.32245464039
6620,59183.484109521254
6630,59181.10117157418
6640,59178.205265203724
6650,59175.13073307437
6660,59172.68925683203
6670,59169.72860410273
6680,59167.30209504295
6690,59164.67600400379
6700,59161.43059199379
6710,59159.04993441329
6720,59156.06412888374
6730,59153.258622144356
6740,59150.89546588666
6750,59148.02406954601
6760,59144.97937853929
6770,59142.57370744986
6780,59139.64133106597
6790,59136.78173038108
6800,59134.14300981239
6810,59131.05374145626
6820,59128.677626924684
6830,59125.75306922095
6840,59122.9872813307
6850,59120.299551071534
6860,59117.41384994485
6870,59114.425814303126
6880,59112.05362436377
6890,59109.14863710872
6900,59106.314444247
6910,59103.703456713716
6920,59100.655497441345
6930,59098.29901076266
6940,59095.39672750746
6950,59092.661433149544
6960,59090.00357540098
6970,59087.138487597746
6980,59084.18323722511
6990,59081.83256141562
7000,59078.94963414615
7010,59076.13732290096
7020,59073.55014174918
7030,59070.53961777165
7040,59068.19987808848
7050,59065.31718896187
7060,59062.60958525008
7070,59059.97969157043
7080,59057.13288712428
7090,59054.20804710713
7100,59051.87702075348
7110,59048.66763396735
7120,59045.993001282004
7130,59043.28954356218
7140,59040.31358225367
7150,59037.9890548747
7160,59035.1523404383
7170,59032.13954202469
7180,59029.46692716285
7190,59026.63358054014
7200,59023.75127471283
7210,59021.43880016757
7220,59018.259763549424
7230,59015.59937171049
7240,59012.92781222515
7250,59009.97971475238
7260,59007.670151046776
7270,59004.8532898709
7280,59001.873112801564
7290,58999.22888136624
7300,58996.41250092542
7310,58993.55902140927
7320,58991.2659561558
7330,58988.11829688603
7340,58985.472493739915
7350,58982.83684604827
7360,58979.91757698375
7370,58977.28293327539
7380,58974.60646384715
7390,58971.447093352464
7400,58968.91216559018
7410,58966.11416666329
7420,58963.208110286985
7430,58960.72133016771
7440,58957.58590154821
7450,58954.914626085745
7460,58952.31530262577
7470,58949.421893776154
7480,58946.812975591405
7490,58944.14921673426
7500,58941.02813367421
7510,58938.516043900076
7520,58935.731815065934
7530,58932.856747054226
7540,58930.38940139925
7550,58927.28043882299
7560,58924.619589936185
7570,58922.05040430966
7580,58919.17907338815
7590,58916.592518882026
7600,58913.93875895584
7610,58910.85212960564
7620,58908.36048897715
7630,58905.272607596584
7640,58902.328131287264
7650,58899.85400211508
7660,58896.84756253981
7670,58894.19448833953
7680,58891.572965696185
7690,58888.469900537726
7700,58885.920366722334
7710,58883.23556621401
7720,58880.18407069295
7730,58877.71262263321
7740,58874.64743235882
7750,58871.73562772092
7760,58869.28130717265
7770,58866.29889345602
7780,58863.65842522596
7790,58861.07420573966
7800,58857.999292643624
7810,58855.473959761104
7820,58852.80392074352
7830,58849.78740077016
7840,58847.33710896798
7850,58844.29471160307
7860,58841.4143818777
7870,58838.97803978193
7880,58836.01686116569
7890,58833.386867978385
7900,58830.83667929882
7910,58827.7866318981
7920,58825.28230898827
7930,58822.624536611205
7940,58819.31585904406
7950,58816.88348793221
7960,58813.83247369546
7970,58810.99214910107
7980,58808.57381124069
7990,58805.6327398294
8000,58802.561410112256
8010,58800.09744629761
8020,58797.092388471385
8030,58794.63396926827
8040,58791.98284172215
8050,58788.71445944627
8060,58786.29553664917
8070,58783.26113920212
8080,58780.445234368526
8090,58778.04069106008
8100,58775.116067063485
8110,58772.07098550435
8120,58769.629537220586
8130,58766.64426162965
8140,58764.20297863446
8150,58761.569548925065
8160,58758.33374665593
8170,58755.9313828259
8180,58752.91738541881
8190,58750.129666082445
8200,58747.74106331185
8210,58744.83591595504
8220,58741.82009564919
8230,58739.40437425529
8240,58736.440486279345
8250,58734.017773500076
8260,58731.39874684149
8270,58728.2014487023
8280,58725.81515578687
8290,58722.82082507323
8300,58720.06150044416
8310,58717.37884010103
8320,58714.44767296267
8330,58711.47456447511
8340,58709.08993749638
8350,58706.140976581344
8360,58703.337446649646
8370,58700.69326532877
8380,58697.62858295072
8390,58695.23553146922
8400,58692.28834525111
8410,58689.55608222886
8420,58686.896739362885
8430,58683.98024686622
8440,58681.02660845663
8450,58678.660448122115
8460,58675.72592592645
8470,58672.93790912638
8480,58670.31042462228
8490,58667.27393227492
8500,58664.89120107852
8510,58661.95485144482
8520,58659.24127889879
8530,58656.60111310247
8540,58653.69429854936
8550,58650.761702940064
8560,58648.4079741747
8570,58645.48537294181
8580,58642.708425232486
8590,58640.09578918899
8600,58637.08501273886
8610,58634.7110996285
8620,58631.89777596118
8630,58628.81598194879
8640,58626.134506909104
8650,58623.24857207614
8660,58620.33426254485
8670,58617.9910747464
8680,58614.77878895751
8690,58612.102772749386
8700,58609.387479596786
8710,58606.40197321343
8720,58604.03520173523
8730,58601.22792042226
8740,58598.170639493634
8750,58595.507189437696
8760,58592.61169615669
8770,58589.729703560944
8780,58587.39707424776
8790,58584.203611561556
8800,58581.53113017554
8810,58578.83926692193
8820,58575.869778322056
8830,58573.5095599179
8840,58570.70957479165
8850,58567.674595737146
8860,58565.02850163478
8870,58562.1388093753
8880,58559.21067640081
8890,58556.677138229155
8900,58553.48312546801
8910,58550.77656226902
8920,58548.112085939014
8930,58545.15534307027
8940,58542.50125749126
8950,58539.798640524954
8960,58536.59998009352
8970,58534.04027627303
8980,58531.15473100075
8990,58528.24622939978
9000,58525.72322701624
9010,58522.54473930215
9020,58519.8372415005
9030,58517.196416810024
9040,58514.25339891662
9050,58511.61465346367
9060,58508.915347436174
9070,58505.74378744482
9080,58503.19820624642
9090,58500.31763119767
9100,58497.431370915176
9110,58494.91996874814
9120,58491.758137009216
9130,58489.05265452259
9140,58486.373142767196
9150,58483.19993648261
9160,58480.58950879151
9170,58477.85591881501
9180,58474.71259291799
9190,58472.17829343777
9200,58469.02003797393
9210,58466.06769682267
9220,58463.5397826262
9230,58460.4619313201
9240,58457.75341552074
9250,58455.10150418187
9260,58451.94185095541
9270,58449.3426838556
9280,58446.60713690529
9290,58443.48765974622
9300,58440.96433073366
9310,58437.81640217877
9320,58434.88402381294
9330,58432.36519122047
9340,58429.29722762068
9350,58426.588291359716
9360,58423.96115729844
9370,58420.81430715575
9380,58418.22608472728
9390,58415.49111086683
9400,58412.09464746537
9410,58409.577276994394
9420,58406.41186916564
9430,58403.50977337711
9440,58400.9982388994
9450,58397.93893442406
9460,58394.81634636614
9470,58392.26148591764
9480,58389.144400830985
9490,58386.59192260161
9500,58383.85334472617
9510,58380.48948532015
9520,58377.97890418943
9530,58374.82156632046
9540,58371.933605065016
9550,58369.43023140067
9560,58366.37888516348
9570,58363.26617506648
9580,58360.73200366781
9590,58357.623955770614
9600,58354.68699095788
9610,58351.917394930184
9620,58348.6680168368
9630,58346.17599964518
9640,58343.023760267395
9650,58340.15069376739
9660,58337.35369753971
9670,58334.26759718456
9680,58331.17682389737
9690,58328.66604695302


==> data/python_opt_history_subsampled.csv <==
iteration,objective
0,9.615065184884354e6
1,3.7740667158761933e6
2,2.8281414948347085e6
3,2.601512695018348e6
4,2.2333430244759815e6
5,1.8085287285461356e6
6,1.2526650201519665e6
7,1.0803739129752868e6
8,819427.670875389
9,597887.3400980233
10,541752.4020301343
11,507579.69495378825
12,427314.3831055328
13,370839.6484689789
14,355929.70772091544
15,330915.2053139607
16,317832.1432364232
17,311438.8635880981
18,303393.2763861697
19,297276.1247409515
20,293233.8142799128
21,288879.6776602753
22,285540.31644713524
23,281851.8365391996
24,279191.92058292706
25,275985.1493727659
26,273962.74591590336
27,271417.84290628147
28,269202.39820117154
29,267737.92262293765
30,266077.78807449527
31,264903.3359016217
32,263300.3022829552
33,262192.16064931656
34,260812.93056071998
35,259915.0828114299
36,258560.6113469108
37,257727.55115925753
38,256515.47277447328
39,255880.64540525211
40,255037.20453585085
41,254141.31861709538
42,253446.1720008741
43,252804.11487971534
44,252279.84859203725
45,251611.82949155394
46,251050.49817978925
47,250510.37347264396
48,250042.08520652732
49,249457.92272255672
50,249008.9662784602
51,248495.4951370273
52,248096.82237361645
53,247545.08575412742
54,247154.78349256053
55,246672.03396502012
56,246300.9747918986
57,245797.91673453877
58,245430.3096350499
59,244958.80016879766
60,244611.47937421568
61,244135.22843855477
62,243799.77471210848
63,243333.3067162315
64,243016.1646271597
65,242556.7507972881
66,242228.91170569079
67,241814.1675672958
68,241527.0088086537
69,241067.7337024806
70,240769.92103617708
71,240362.3381920733
72,240074.1294469475
73,239649.72151693172
74,239384.93789457975
75,239115.58642767192
76,238792.24675585056
77,238520.59924082784
78,238084.74370783372
79,237906.31597582356
80,237638.1629416944
81,237284.91576759695
82,236836.1741384838
83,236674.94127649022
84,236412.6068031916
85,236067.53397778675
86,235694.02111536643
87,235546.40790388786
88,235281.18145470083
89,234942.7495412329
90,234571.25344718705
91,234424.13302680213
92,234165.4868612238
93,233827.12386950396
94,233480.74821711553
95,233329.24844603753
96,233075.025272782
97,232747.45638572157
98,232429.0785669962
99,232285.61011925174
100,232034.68964295075
110,229530.294064482
120,227780.40146538054
130,226186.7913527978
140,224695.23532341712
150,223272.34309355772
160,221915.69466919868
170,220622.80606118083
180,219381.40205376764
190,218194.97743809014
200,217061.69941693672
210,215984.68660720976
220,214938.9555135661
230,213941.987452117
240,212977.0405666075
250,212082.42614048906
260,211239.86363259668
270,210523.00955827002
280,209914.72161831887
290,209320.2412143895
300,208744.349445609
310,208179.14964832403
320,207628.79839446238
330,207085.3610758889
340,206555.96527072176
350,206030.60348676774
360,205519.1753603809
370,205011.2301853596
380,204519.737534256
390,204030.23089802594
400,203550.6775904199
410,203079.4267427892
420,202616.36888452532
430,202159.78640255702
440,201709.71384466643
450,201268.06821461106
460,200832.8195589204
470,200404.98911026324
480,199984.1950950749
490,199570.9749198745
500,199162.97328951626
510,198764.50206068525
520,198367.7685196059
530,197989.97411408374
540,197549.82281612136
550,197117.60812430197
560,196723.89269474725
570,196349.39219678717
580,195928.02128372955
590,195513.0347965832
600,195143.53026114963
610,194724.8613737159
620,194420.70602015074
630,194065.52444430251
640,193754.52917126883
650,193512.77700868677
660,193273.95010880355
670,193044.286533275
680,192807.97908408003
690,192582.60562047668
700,192348.91562502936
710,192127.64723950523
720,191896.73482933623
730,191679.55615177625
740,191451.78471942825
750,191238.69636290963
760,191013.1250400492
770,190803.367531636
780,190579.08990117352
790,190372.86763322106
800,190150.03511696865
810,189946.256614843
820,189728.93421146562
830,189526.30213756146
840,189315.03003663092
850,189115.2579516896
860,188905.13077757976
870,188709.1522734812
880,188500.85446135775
890,188307.35908185464
900,188097.65754683496
910,187902.27456179282
920,187709.88366706698
930,187517.8360410707
940,187327.48031397583
950,187137.95373145232
960,186950.4069434568
970,186763.2567285574
980,186577.79072723872
990,186393.3714791877
1000,186209.16346501728
1010,186026.5743730242
1020,185845.60430203858
1030,185665.58313545317
1040,185488.63052721074
1050,185312.30849979175
1060,185135.78051421474
1070,184959.24288278396
1080,184784.37389637833
1090,184608.51025961296
1100,184431.24851323914
1110,184258.73367288098
1120,184088.9708466914
1130,183920.16426587355
1140,183750.77262546262
1150,183581.3015186728
1160,183413.08990460113
1170,183244.61200782214
1180,183075.35425601227
1190,182893.80610370077
1200,182693.17536175097
1210,182520.1554168343
1220,182346.78914438884
1230,182172.39472719328
1240,181983.89170244342
1250,181753.24424664382
1260,181528.5115886128
1270,181299.50546748735
1280,181067.82181800847
1290,180855.49911106145
1300,180673.23179147425
1310,180471.77349942081
1320,180268.2258213398
1330,180044.75506003335
1340,179820.90332609165
1350,179609.72436523426
1360,179387.81493707097
1370,179184.31320060175
1380,178999.69844518957
1390,178828.57098515512
1400,178639.63044126972
1410,178485.33802737022
1420,178336.31946177877
1430,178190.73033704743
1440,178047.03401743041
1450,177903.78176330926
1460,177762.19537080923
1470,177621.35736187396
1480,177482.06170156167
1490,177339.75325098907
1500,177200.0108212299
1510,177036.7352619931
1520,176867.31117245572
1530,176692.03429810202
1540,176511.51571481756
1550,176352.51488012724
1560,176172.56911480965
1570,175962.44871839558
1580,175810.73498297186
1590,175637.15322522787
1600,175459.08571802714
1610,175269.66786409964
1620,175093.5585424108
1630,174935.89250235856
1640,174753.02883215316
1650,174601.77101162748
1660,174435.49443649428
1670,174296.72230659175
1680,174137.22862403467
1690,174003.27264696034
1700,173865.94489121667
1710,173692.79391310856
1720,173555.06061809286
1730,173429.33407874854
1740,173289.61905848864
1750,173163.0276033204
1760,173022.9356671502
1770,172903.27317594056
1780,172749.44641777436
1790,172594.9169210843
1800,172473.002315227
1810,172352.9764259719
1820,172189.2348823258
1830,172033.80967226138
1840,171894.05534527526
1850,171764.13742448072
1860,171658.9886620862
1870,171530.3319073834
1880,171418.4791413728
1890,171300.95126891776
1900,171199.02868475794
1910,171098.3386955016
1920,170996.32680507877
1930,170888.79787533486
1940,170746.06152715007
1950,170660.2590642789
1960,170585.4910848382
1970,170515.59024868408
1980,170421.27650796442
1990,170322.44915047867
2000,170248.8041910916
2010,170175.7045526112
2020,170102.95824104463
2030,170029.5862536314
2040,169958.01131462495
2050,169888.3631036322
2060,169815.82903465896
2070,169744.69599331552
2080,169664.73768331175
2090,169559.11705914707
2100,169471.75351054812
2110,169400.89142740399
2120,169335.0669366421
2130,169268.34247686478
2140,169168.72364728103
2150,169068.8679296054
2160,168982.01790350128
2170,168879.7917823073
2180,168778.7512175975
2190,168661.296499995
2200,168573.00560275413
2210,168490.9612565009
2220,168401.68504561967
2230,168302.94299523666
2240,168218.1114377137
2250,168124.44501826598
2260,168046.2729635188
2270,167958.00527519186
2280,167870.3980278616
2290,167779.58015564558
2300,167691.34010336114
2310,167604.39020895422
2320,167498.31348757973
2330,167442.27990645237
2340,167351.55375781612
2350,167274.02957869403
2360,167211.96343761354
2370,167128.42971091272
2380,167033.44578570896
2390,166948.13097978185
2400,166858.19595629943
2410,166771.84547060245
2420,166686.37766941788
2430,166604.0909355943
2440,166520.84690022757
2450,166428.54352077952
2460,166360.39331012932
2470,166276.1248580441
2480,166189.31562519106
2490,166122.38478788853
2500,166073.4456707309
2510,166016.4376136881
2520,165925.27772288633
2530,165862.6897511734
2540,165787.96696052453
2550,165736.10856253255
2560,165662.9283868986
2570,165613.20711000278
2580,165488.79497649602
2590,165416.32064355907
2600,165345.4915886537
2610,165262.2401284459
2620,165184.39323564156
2630,165097.04658281684
2640,165020.1300218322
2650,164940.90286448924
2660,164886.8847472832
2670,164785.94395078393
2680,164713.70161009542
2690,164659.44204852846
2700,164592.72305010693
2710,164507.8338414808
2720,164461.91901415456
2730,164419.77747961483
2740,164371.27122053984
2750,164300.40845486528
2760,164239.99416762707
2770,164163.50883255134
2780,164082.3085207441
2790,164019.25844786625
2800,163950.98031104216
2810,163875.65213660733
2820,163800.81738144832
2830,163731.7701761424
2840,163660.1687425235
2850,163600.39774304384
2860,163528.3664949466
2870,163458.29271286484
2880,163389.77380399266
2890,163326.3108125943
2900,163273.19552511343
2910,163198.754123732
2920,163131.48234701037
2930,163061.6172466432
2940,162999.76715516776
2950,162917.04043420605
2960,162851.2305201768
2970,162785.63301679457
2980,162726.2180320766
2990,162675.31242443263
3000,162610.10471861108
3010,162542.9751092637
3020,162480.5391836743
3030,162421.2850309892
3040,162356.6497032222
3050,162291.63971251808
3060,162230.95167920325
3070,162147.53691027634
3080,162096.98107138745
3090,162043.14613961245
3100,161973.10486336704
3110,161906.05595865808
3120,161835.45620173134
3130,161773.39689468386
3140,161723.12776867035
3150,161677.44270245492
3160,161631.99201902805
3170,161580.05223314033
3180,161516.83934956102
3190,161481.5702299494
3200,161437.41042859148
3210,161390.52670270184
3220,161331.04381654857
3230,161270.78416293257
3240,161212.28241126525
3250,161149.62759982696
3260,161080.67097435278
3270,161030.63697507896
3280,160980.43111441762
3290,160927.6592675836
3300,160864.0016193926
3310,160807.60374939628
3320,160745.43967636782
3330,160682.53559100028
3340,160624.8569865827
3350,160592.79009483318
3360,160561.25588775144
3370,160529.9189032508
3380,160498.83628345304
3390,160455.76578981365
3400,160384.88078592508
3410,160316.6433581188
3420,160261.36116255433
3430,160214.7749574419
3440,160165.03951193948
3450,160119.1096461368
3460,160076.94663755604
3470,160034.40416744183
3480,160000.05528753833
3490,159947.87968018686
3500,159889.96700154207
3510,159866.88116148298
3520,159842.44868887117
3530,159821.04516622797
3540,159798.3989961747
3550,159774.44368939137
3560,159753.5115770891
3570,159731.03195871963
3580,159707.2672699683
3590,159687.71535838384
3600,159666.03435077865
3610,159627.81798124735
3620,159605.61534403195
3630,159582.2167890139
3640,159561.9127694835
3650,159542.02699653487
3660,159511.5156564734
3670,159454.0819233281
3680,159422.39238261472
3690,159386.8418230671
3700,159325.42077518837
3710,159300.74796748324
3720,159277.42200216898
3730,159245.80103498866
3740,159188.95999300145
3750,159152.93607862477
3760,159114.99216403114
3770,159079.19702601555
3780,159052.17126372873
3790,158974.7703191883
3800,158951.73403478414
3810,158926.4781752756
3820,158844.39823082407
3830,158819.13253832125
3840,158748.73843359773
3850,158709.39405336019
3860,158683.90358988277
3870,158606.80971263343
3880,158567.33035422492
3890,158522.0472986785
3900,158479.36489806513
3910,158435.913582477
3920,158396.0425946355
3930,158357.47912490746
3940,158311.14178653236
3950,158260.88930933364
3960,158231.52096870684
3970,158195.86819626708
3980,158153.79319983537
3990,158105.3161155713
4000,158056.58676213794
4010,158019.67885358707
4020,157996.95570606738
4030,157976.06802220357
4040,157953.13395718476
4050,157883.27182133502
4060,157845.55258530876
4070,157792.7575608804
4080,157750.6027939187
4090,157731.88293114305
4100,157698.61070460398
4110,157658.35720678623
4120,157613.81654173642
4130,157538.7352762685
4140,157490.8995968223
4150,157448.1265915503
4160,157417.7680302086
4170,157345.70405762378
4180,157303.2805626108
4190,157272.60736709717
4200,157225.77031070337
4210,157185.27132399817
4220,157156.44447262617
4230,157121.35152699528
4240,157090.1585650436
4250,157050.3301513646
4260,157006.70537905043
4270,156967.99875389118
4280,156926.26231338704
4290,156897.81988787168
4300,156855.8141342956
4310,156828.38489975146
4320,156793.85659042557
4330,156771.27030224036
4340,156734.53404069165
4350,156674.46973418986
4360,156639.61554361554
4370,156602.30240162736
4380,156565.15570981905
4390,156520.54298541578
4400,156486.50369182165
4410,156459.66754550557
4420,156436.2125476205
4430,156410.9363976274
4440,156368.77033628768
4450,156331.02848745123
4460,156297.32244007834
4470,156262.63541011297
4480,156235.92980007952
4490,156204.1109892687
4500,156171.0631367479
4510,156132.81289934012
4520,156100.6396322194
4530,156060.32694633983
4540,156019.11735752877
4550,155979.56437475226
4560,155942.30441007047
4570,155914.68754300813
4580,155887.6214886879
4590,155860.99110862802
4600,155833.7756427205
4610,155809.28615879995
4620,155782.55710271143
4630,155746.65799500092
4640,155698.1463000842
4650,155647.38705736387
4660,155605.86682564806
4670,155564.0479153253
4680,155537.02315699437
4690,155510.32946536073
4700,155486.21179241993
4710,155459.11660013947
4720,155417.15897949736
4730,155382.56938359074
4740,155342.61077203325
4750,155301.68069952496
4760,155257.7097469055
4770,155219.7592265615
4780,155192.89477103666
4790,155165.8109577849
4800,155141.92152923672
4810,155101.94224218538
4820,155051.66112114387
4830,155013.17303334817
4840,154982.1689278642
4850,154955.77017024887
4860,154929.31670774744
4870,154902.8858047262
4880,154876.62806509994
4890,154849.72542221402
4900,154824.06091257182
4910,154797.56715641782
4920,154771.99930732153
4930,154746.02348640913
4940,154720.0755289951
4950,154693.88408722688
4960,154668.2581327799
4970,154641.75009488786
4980,154616.11335200584
4990,154590.03837543126
5000,154564.62694930713
5010,154538.3700417527
5020,154512.52657853998
5030,154486.74724326874
5040,154460.9419787163
5050,154435.07829021272
5060,154409.11428947223
5070,154383.5851352193
5080,154357.95351875463
5090,154332.7388414651
5100,154307.1960107938
5110,154281.62085444856
5120,154255.99812303172
5130,154230.54331808863
5140,154205.45292704419
5150,154179.9312481871
5160,154154.45975914615
5170,154128.95220100993
5180,154103.48578295336
5190,154078.15200607193
5200,154053.04147534518
5210,154027.71087818482
5220,154002.29500589022
5230,153977.0061439928
5240,153951.62690995226
5250,153926.5315564006
5260,153901.29249140612
5270,153876.0993596217
5280,153850.77448931866
5290,153825.58255765476
5300,153800.49428304518
5310,153775.49411803862
5320,153750.3111890534
5330,153725.11294732193
5340,153699.97814659646
5350,153674.9018519658
5360,153650.0672523217
5370,153624.98709528783
5380,153600.0010694642
5390,153574.99358628032
5400,153549.91153674576
5410,153525.14847340412
5420,153500.21537419304
5430,153475.38511720533
5440,153450.39569590526
5450,153425.41284927184
5460,153400.64302067287
5470,153375.9801225342
5480,153351.16287624816
5490,153326.2375378776
5500,153301.39232170957
5510,153276.6300640723
5520,153252.17049592198
5530,153227.3502380075
5540,153202.56846641938
5550,153177.86104194794
5560,153153.10569570053
5570,153128.57718705002
5580,153104.01620942078
5590,153079.4352197043
5600,153054.71720909356
5610,153030.11712581705
5620,153005.93921022708
5630,152981.3107092671
5640,152956.83695405914
5650,152932.40320312482
5660,152907.89497048073
5670,152883.55211974643
5680,152859.3996755765
5690,152835.0789938753
5700,152810.67487814886
5710,152786.40852470108
5720,152762.14921472754
5730,152738.25368150295
5740,152714.04896239933
5750,152689.85689473955
5760,152665.75754514866
5770,152641.64226056033
5780,152617.80283864643
5790,152593.87171361424
5800,152569.91354889155
5810,152545.91709964685
5820,152522.0423094887
5830,152498.52390227342
5840,152474.6192543092
5850,152450.81962153153
5860,152427.07161206118
5870,152403.26411540096
5880,152379.69270375668
5890,152356.137896955
5900,152332.41818720064
5910,152308.6759273871
5920,152285.03902595502
5930,152261.4886438771
5940,152238.20129889686
5950,152214.8123784241
5960,152191.27502337872
5970,152167.6793468636
5980,152144.18598985634
5990,152120.9304636604
6000,152097.47468752993
6010,152074.3041687594
6020,152050.90345917278
6030,152027.46538317096
6040,152004.41344039465
6050,151981.02008203694
6060,151957.76895439648
6070,151934.62035466667
6080,151911.32976032028
6090,151888.303163116
6100,151865.07427960838
6110,151841.82494296264
6120,151818.86736261885
6130,151795.70136778452
6140,151772.80107428512
6150,151749.676222041
6160,151726.54134508906
6170,151703.68774498138
6180,151680.6380483979
6190,151657.70456868564
6200,151634.88196036793
6210,151611.8531025821
6220,151589.04915385385
6230,151566.1640435401
6240,151543.2835373289
6250,151520.57683347745
6260,151497.64700283838
6270,151474.94776351805
6280,151452.13532574536
6290,151429.32675937572
6300,151406.74878932926
6310,151384.02183139333
6320,151361.45495585332
6330,151338.72739148396
6340,151316.00358807723
6350,151293.57432202017
6360,151271.06536247427
6370,151248.5995397577
6380,151225.93260898397
6390,151203.35928048374
6400,151181.34334585984
6410,151159.19955754743
6420,151137.13587397107
6430,151115.0005043157
6440,151092.96774479205
6450,151071.2038078396
6460,151049.27072666527
6470,151027.57485887725
6480,151005.56780194212
6490,150983.82803992546
6500,150962.23913900694
6510,150940.72920639132
6520,150918.97800569524
6530,150897.48285130854
6540,150875.6872252792
6550,150854.5885996258
6560,150833.007769256
6570,150811.72108279247
6580,150790.12125799299
6590,150768.90658387082
6600,150747.63274540863
6610,150726.54883412967
6620,150705.0717464185
6630,150683.95668071005
6640,150662.49973238204
6650,150641.76865619843
6660,150620.2593344763
6670,150599.0778648795
6680,150577.66099569164
6690,150556.4556351691
6700,150535.296863202
6710,150513.98158475646
6720,150492.68042428888
6730,150471.23099190366
6740,150449.85093405764
6750,150428.6754286541
6760,150407.3980880479
6770,150385.96249739564
6780,150364.55375016044
6790,150343.10589206152
6800,150321.93736663982
6810,150300.52466723317
6820,150278.95026676016
6830,150257.23038670685
6840,150236.1533331074
6850,150214.66411872918
6860,150193.31135028842
6870,150171.7240277283
6880,150150.25597877096
6890,150128.86556697387
6900,150107.6129891489
6910,150086.2221717322
6920,150064.89588407427
6930,150043.2806049105
6940,150022.16166025502
6950,150000.60590147876
6960,149979.34763654522
6970,149957.86831941604
6980,149936.49182610927
6990,149915.2339584004
7000,149893.9102760346
7010,149872.477636208
7020,149851.08668926047
7030,149829.62960833023
7040,149808.74271316925
7050,149787.38674873963
7060,149766.13956663004
7070,149744.78321642554
7080,149723.7507061694
7090,149702.65357548062
7100,149681.5342072875
7110,149660.29208608423
7120,149639.04933068177
7130,149617.9412862962
7140,149596.82885417453
7150,149575.74989446037
7160,149554.5097065607
7170,149533.44765290146
7180,149512.5254452582
7190,149491.5450392395
7200,149470.52761030884
7210,149449.52826190143
7220,149428.69938728507
7230,149407.8754356936
7240,149386.79613534833
7250,149366.18242579506
7260,149344.97237638858
7270,149324.0827604925
7280,149303.6764176736
7290,149282.7063340144
7300,149261.92897531734
7310,149240.83172832726
7320,149220.02370332813
7330,149199.3400177809
7340,149178.83365167232
7350,149157.83666961297
7360,149136.72320980293
7370,149115.8708375374
7380,149095.48941625818
7390,149074.69133217455
7400,149054.01135695074
7410,149033.20350394753
7420,149012.40336910597
7430,148991.88849950378
7440,148971.29310046887
7450,148950.7917965081
7460,148930.22214168686
7470,148909.79931579385
7480,148889.20759352186
7490,148868.53735022547
7500,148848.1365772493
7510,148827.71200317692
7520,148807.0186305231
7530,148786.6952237236
7540,148766.54113669327
7550,148745.68013449182
7560,148725.39848778356
7570,148704.9130574313
7580,148684.57074321163
7590,148664.19013499134
7600,148643.71284579585
7610,148623.22682538792
7620,148603.15377350425
7630,148582.65109382806
7640,148562.511212967
7650,148542.116073358
7660,148522.04465540667
7670,148501.75921089665
7680,148481.75360186785
7690,148461.94092116776
7700,148441.53281490502
7710,148421.52771508542
7720,148401.44867172514
7730,148381.70295279534
7740,148361.57560637462
7750,148341.63985897746
7760,148321.614893315
7770,148301.86478988978
7780,148281.97054309878
7790,148262.12429274197
7800,148242.46675362205
7810,148222.5587960569
7820,148203.02836009752
7830,148183.32095895585
7840,148163.431216054
7850,148143.73281161004
7860,148124.02490335997
7870,148104.38928430085
7880,148085.0297887098
7890,148065.43416346115
7900,148045.85005111113
7910,148026.23188509452
7920,148006.86885335902
7930,147987.127082297
7940,147967.54946492487
7950,147950.98415385257
7960,147939.50738038734
7970,147925.88003712625
7980,147912.21699720123
7990,147893.01015014594
8000,147872.91858503723
8010,147852.5010976239
8020,147832.90035933
8030,147812.54143998906
8040,147793.17744330343
8050,147773.22106390182
8060,147753.5430304016
8070,147733.53299437746
8080,147713.7484428616
8090,147693.64951492168
8100,147674.12046348213
8110,147653.3098016177
8120,147633.76387650135
8130,147613.4720400723
8140,147593.7202049503
8150,147573.7646756293
8160,147553.85036575494
8170,147533.76217801555
8180,147514.09861341235
8190,147493.35201343315
8200,147473.74984380812
8210,147452.99578186302
8220,147433.409613135
8230,147412.5413574971
8240,147392.94656342018
8250,147372.49456097715
8260,147353.07433544067
8270,147332.1251944786
8280,147312.52076727993
8290,147292.14212721193
8300,147272.3864021501
8310,147251.69736202358
8320,147232.17729589625
8330,147211.52642079297
8340,147192.05277122
8350,147171.14077107623
8360,147151.62861161935
8370,147130.8144168918
8380,147111.3172791564
8390,147090.528760576
8400,147070.98382581348
8410,147050.2468779156
8420,147030.9295100162
8430,147010.11368826407
8440,146990.52628093312
8450,146971.90872833988
8460,146945.4830938135
8470,146931.32695126015
8480,146920.63261111875
8490,146909.6709001995
8500,146898.90023892606
8510,146888.0443302542
8520,146877.1207120048
8530,146866.21804000656
8540,146855.15770839076
8550,146844.17489632822
8560,146833.0683565728
8570,146817.52010557897
8580,146790.45762161224
8590,146769.80763212856
8600,146750.54399272706
8610,146731.1848806688
8620,146712.15683964195
8630,146694.15206291777
8640,146669.7184990923
8650,146647.60548910784
8660,146628.52060961456
8670,146608.53033960558
8680,146589.11707308833
8690,146569.68212046754
8700,146550.253031261
8710,146531.1106995944
8720,146511.40029363756
8730,146491.8972846118
8740,146472.2818716621
8750,146452.71515047428
8760,146433.06441275257
8770,146413.4768664506
8780,146393.8606514001
8790,146374.53737225517
8800,146354.6409670281
8810,146334.96119438237
8820,146315.74137161789
8830,146296.08838891395
8840,146276.55279449112
8850,146257.05061722998
8860,146237.27126232933
8870,146218.1309077113
8880,146198.27667022866
8890,146178.62764087663
8900,146159.3325404251
8910,146139.5446654928
8920,146120.27601576297
8930,146101.01924638197
8940,146081.20307880852
8950,146061.512321409
8960,146042.04205226334
8970,146022.50372150287
8980,146002.9747571001
8990,145983.55308918335
9000,145963.92504203695
9010,145944.69832792328
9020,145924.99379872493
9030,145905.32750484147
9040,145886.24248270728
9050,145866.49822450295
9060,145846.73765326507
9070,145827.5635058861
9080,145808.15157101437
9090,145788.73023997888
9100,145769.3956390609
9110,145749.9371463696
9120,145730.59710749402
9130,145711.12057572932
9140,145691.44062747492
9150,145672.2659329116
9160,145653.3831468236
9170,145633.71483874833
9180,145614.15615185068
9190,145594.85720464055
9200,145575.19518022306
9210,145556.5778035375
9220,145537.06535703194
9230,145517.58853142557
9240,145498.20686085307
9250,145478.65721210907
9260,145459.48210283509
9270,145440.2695071039
9280,145420.9915890715
9290,145401.6458236642
9300,145382.65064646222
9310,145363.26577815865
9320,145344.28897230842
9330,145324.79558046017
9340,145305.71894063198
9350,145286.2716780015
9360,145267.07640666713
9370,145248.16091054684
9380,145228.87030378514
9390,145209.51199180417
9400,145190.3539069923
9410,145171.3315775993
9420,145152.05323637638
9430,145132.70599319984
9440,145113.60873277983
9450,145094.33076330938
9460,145075.45254706233
9470,145056.04987037645
9480,145036.99954529328
9490,145017.7508687575
9500,144999.07224234127
9510,144979.84994405138
9520,144960.59621031996
9530,144941.78406638606
9540,144922.40951723457
9550,144903.52126981082
9560,144884.4495122125
9570,144865.26154801957
9580,144845.97623722255
9590,144826.62334828152
9600,144807.97185456235
9610,144789.1405305839
9620,144769.67183550406
9630,144750.61702950968
9640,144731.46120074013
9650,144712.39326834335
9660,144693.5515411682
9670,144674.4963506644
9680,144655.34266777703
9690,144636.22049392224

